A Generic Information Extraction System for String Constraints

String constraint solving, and the underlying theory of word equations, are highly interesting research topics both for practitioners and theoreticians working in the wide area of satisfiability modulo theories. As string constraint solving algorithms, a.k.a. string solvers, gained a more prominent role in the formal analysis of string-heavy programs, especially in connection to symbolic code execution and security protocol verification, we can witness an ever-growing number of benchmarks collecting string solving instances from real-world applications as well as an ever-growing need for more efficient and reliable solvers, especially for the aforementioned real-world instances. Thus, it seems that the string solving area (and the developers, theoreticians, and end-users active in it) could greatly benefit from a better understanding and processing of the existing string solving benchmarks. In this context, we propose SMTQUERY: an SMT-LIB benchmark analysis tool for string constraints. SMTQUERY is implemented in Python 3, and offers a collection of analysis and information extraction tools for a comprehensive data base of string benchmarks (presented in SMT-LIB format), based on an SQL-centred language called QLANG.

==> documentation/index.txt <==
:toc: left
:stem: latexmath
= SMTQuery: A Generic Information Extraction System for String Constraints
We propose SMTQuery: an SMT-LIB Benchmark analysis tool for string constraints. SMTQuery is implemented in Python 3, and offers a collection of analysis and information extraction tools for a comprehensive data base of string benchmarks (presented in SMT-LIB format), based on an SQL-centred language called QLANG.

The companion paper, entitled A Generic Information Extraction System for String Constraints, is available at https://smtquery.github.io/paper.pdf .


On these pages we describe how to setup SMTQuery, details on the implementation and how to extend the tool, as well as some examples of currently supported queries.

== Installing SMTQuery using the provided Docker Image
Use GIT to clone our repository
 
    git clone https://github.com/smtquery/code.git

Change to the folder `code`. All instructions to build the image are stored in our ``Dockerfile``. It contains two options: 1. Create an image which contains our SMT-LIB instances 2. Create an image which contains our instances, cached ASTs, and SQLite database (i.e. solver results). The  ``Dockerfile`` is preconfigured for option 1. To enable option 2. comment line 35-38 and uncomment line 27-31 as shown below

    # Link benchmarks used in the paper
    # uncomment the following lines to use our benchmarks, database, and cached ASTS
    RUN wget informatik.uni-kiel.de/~mku/smtquery_data.tar.gz -P /tmp
    RUN tar xf /tmp/smtquery_data.tar.gz -C /tmp
    RUN mv /tmp/smtqueryData/db.sql /smtquery
    RUN mv /tmp/smtqueryData/data/smtfiles /smtquery/data/
    RUN mv /tmp/smtqueryData/smtquery/data/pickle /smtquery/smtquery/data/

    # Only use the benchmarks
    # uncomment the following lines to only use our benchmarks
    #RUN wget informatik.uni-kiel.de/~mku/smtquery_instances.tar.gz -P /tmp
    #RUN tar xf /tmp/smtquery_instances.tar.gz -C /tmp
    #RUN mv /tmp/smtqueryData/data/smtfiles /smtquery/data/
    #RUN python3 bin/smtquery initdb 

Now execute 

    docker build . -t smtquery

to build the docker image of SMTQuery. This step takes a couple of minutes since it's downloading all required dependencies. Afterwards, we start the container by executing

    docker run -it -d smtquery /bin/bash

For convenience, Linux or Mac OSX users are able to use prebuild scripts to run SMTQuery. To to so, execute `chmod +x smtquery_exe && chmod +x smtquery_cp` which provides you two easy ways to use scripts for executing QLang and copying QLang's output to your local machine.

    ./smtquery_exe

prints the prompt, allowing you to execute a QLang query. To pose another query, simply call `./smtquery_exe` again.

    ./smtquery_cp <destination_folder>

allows copying plots, exported SMT-LIB files, and other generated content to your local machine. In particular, it is essential to execute this script after each extraction, in order to observe the results locally. In case you encounter an execution error (which might be the case to system restrictions of running bash scripts), simply follow the next lines.

On Windows machines we have to search for our container id by executing

    docker container ls -a

Afterwards, we are able to execute QLang queries by typing

    docker exec -it <YOUR_CONTAINER_ID> python3 /smtquery/bin/smtquery qlang


Try whether everything is setup as intended by executing

    ./smtquery_exe

respectively on Windows machines

    docker exec -it <YOUR_CONTAINER_ID> python3 /smtquery/bin/smtquery qlang

and afterwards posing the query

    Select Name From pisa Where hasLinears

The result should be similar to the following:

```
6 out of 12 instances:
--------------------------------------------------
['pisa:pisa:pisa-004.smt2']
['pisa:pisa:pisa-007.smt2']
['pisa:pisa:pisa-005.smt2']
['pisa:pisa:pisa-006.smt2']
['pisa:pisa:pisa-000.smt2']
['pisa:pisa:pisa-001.smt2']
```


== Installing SMTQuery on a Linux platform
Make sure your system has ``git python3 python3-pip python3-venv graphviz`` install. Do install these packages (on Ubuntu) run

    apt-get -y update && apt-get install -y --no-install-recommends apt-utils && apt-get -y upgrade
    apt-get install -y build-essential git python3 python3-pip python3-venv graphviz

To use the setup explained in the companion paper download cvc5 from https://github.com/cvc5/cvc5/releases/latest/download/cvc5-Linux and Z3 from https://github.com/Z3Prover/z3/releases/download/z3-4.10.1/z3-4.10.1-x64-glibc-2.31.zip. Remember the paths where you store their executables.

Change into a folder of your system where you want to store SMTQuery and use GIT to clone our repository
 
    git clone https://github.com/smtquery/code.git

Change to the folder `code` and execute 

    python3 -m venv venv
    source venv/bin/activate
    python3 setup.py develop
    pip3 install sqlalchemy pyyaml z3-solver graphviz celery matplotlib tabulate pathos

to switch into a virtual environment, install the Python packages we need, and setup SMTQuery.

Next we setup the configuration of SMTQuery. Open ``data/conf/conf.yml`` which looks as follows:

```
solvers:
  Z3Str3:
    binary: /usr/bin/z3 
  Z3Seq:
    binary: /usr/bin/z3 
  CVC5:
    binary: /usr/bin/cvc5

verifiers: [Z3Seq]

runParameters:
  timeout : 5

SMTStore:
  name: DBFS
  root: data/smtfiles
  engine_string: sqlite:///db.sql
  intels:
    - Probes

scheduler:
  name: multiprocessing
  cores: 6
```

The first block names the used ``solvers`` adjust the binary paths according to your system. If you want to use other solvers or remove some of the present ones consider the section below named "Adding new Solvers". ``verifiers`` store a list of solvers being used for our verification process. ``runParameters`` stores the timeout for each solver while solving an instance. ``SMTStore`` configures the database connection. Do not change this part of the configuration file. The ``scheduler`` block configures multiprocessing of our queries and the count of cores SMTQuery is allowed to use.

Next, we fetch the benchmarks we want to analyse and store them in ``data/smtfiles``. If you want to use own benchmarks, stick to the structure explain in section "Adding new Benchmarks". To use the benchmarks of the paper download the following package and place the instances into the aforementioned directory: https://informatik.uni-kiel.de/~mku/smtquery_instances.tar.gz

Now we initialise our database by executing

    python3 bin/smtquery initdb

We can (but you can also skip the next step, since solvers are triggered automatically when results are needed) now also run the registered solvers on all instances to store their results. We execute

    python3 bin/smtquery updateResults

Keep in mind, this process takes time when using the benchmark set used in the paper consisting of more than 100000 instances.

If everything was setup and we stick to our benchmark, we can execute the following query to check correctness.

    Select Name From pisa Where hasLinears

The result should be similar to the following:

```
6 out of 12 instances:
--------------------------------------------------
['pisa:pisa:pisa-004.smt2']
['pisa:pisa:pisa-007.smt2']
['pisa:pisa:pisa-005.smt2']
['pisa:pisa:pisa-006.smt2']
['pisa:pisa:pisa-000.smt2']
```

We prepared we package which contains the instances, cached ASTs, and the SQLite database used in the paper. It is available at https://informatik.uni-kiel.de/~mku/smtquery_data.tar.gz

Place the ``db.sql`` into the SMTquery root directory.  The ``data/smtfiles`` contains all instance and ``smtquery/data/pickle`` the cached AST. Simply copy the content of the archive into your root folder. You will now be able to use e.g. the results for solvers reported in the paper.

== Implementation Details and Defining own Predicates, Functions, and Extractors
We briefly overview the syntax of QLANG, as given in our companion paper, to ease understanding of the following subsections.

[stem]
++++
\begin{array}{lcll}
  S & \rightarrow & \texttt{Select } f_s \texttt{ From } d \texttt{ Where } c \!\hspace{3mm} | \hspace{3mm}\! \texttt{Extract } f_e \texttt{ From } d \texttt{ Where } c \texttt{ Apply } \text{Function} \\
  f_s & \rightarrow & \texttt{Name} \hspace{3mm} | \hspace{3mm} \texttt{Hash} \hspace{3mm} | \hspace{3mm} \texttt{Content}\\
  f_e & \rightarrow & \texttt{SMTLib} \hspace{3mm} | \hspace{3mm}{} \texttt{SMTPlot}% \hspace{3mm} | \hspace{3mm} \texttt{LINEARLENGTH} \hspace{3mm} | \hspace{3mm} \texttt{REGEX} \hspace{3mm} | \hspace{3mm} \texttt{HOFUNCTION} \\ & & 
                    \hspace{3mm} | \hspace{3mm} \dots\\ %\hspace{3mm} | \hspace{3mm} f_e\texttt{, } f_e\\
  d & \rightarrow & \texttt{*} \hspace{3mm} | \hspace{3mm} \text{Set} \hspace{3mm} | \hspace{3mm} \text{Set}\texttt{:}\text{Track} \hspace{3mm} | \hspace{3mm} d\texttt{, } d\\
  c & \rightarrow & \text{Predicate} \hspace{3mm} | \hspace{3mm} (c \texttt{ And } c) \hspace{3mm} | \hspace{3mm} (c \texttt{ Or } c)  \hspace{3mm} | \hspace{3mm} (\texttt{Not } c) \hspace{3mm} | \hspace{3mm} \texttt{True} \hspace{3mm} | \hspace{3mm} \texttt{False}\\
  \end{array}
++++

The semantic of a ``Select`` query is based on the data set stem:[d]. We either choose all benchmarks (*) or we are more precise in picking a particular benchmark set, respectively a corresponding track. The selection is based on a Boolean expression stem:[c], constructed from basic stem:[Predicates]. Currently, SMTQuery implements several default predicates, but our interface allows also defining custom predicates. We use stem:[f_s] to choose a suitable output which can be the instance name, the file's hash value, or simply the SMT-LIB instance.

The ``Extract`` query allows exporting instances for which a Boolean expression (again involving predicates) evaluates to ``true``. Additionally, while executing an ``Extract`` query, we can directly perform modifications to the extracted instances using a ``Function`` (called apply-function in the following). Finally, the argument stem:[f_e] of an ``Extract`` query (called extractor in the following) specifies the type of output format for the matching (and potentially modified) instances.

=== Fundamentals on defining predicates
In our implementation, a predicate is based on an interface in ``smtquery.smtcon.exprfun`` which corresponds to collecting data for the newly defined predicate. After providing a name and a version number, the user implements an ``apply``- and a ``merge``-function (as also explained in the companion paper). The ``apply``-function receives an AST expression and a pointer to previously calculated data and performs requested modifications to the data. Since the ``apply``-function computes the information bottom-up within our AST, the user also provides a neutral element for this computation, which might be an empty dictionary, an empty list, or simply an integer. The interfaces also requires the implementation of a ``merge``-function which aims to combine the data received from children-expressions within the AST in a node. This functions again behaves as implemented by the user. 
Once this information gathering interface is implemented, we register the application within ``smtquery.intel.plugin.probes.intels`` by providing a unique identifier which points to a tuple consisting of the function-implementations and the neutral element. Further, we register our predicate at ``smtquery.intel.plugin.probes.predicates`` providing a unique name and the predicate. Afterwards, the name is directly usable within our query language. 

To summarise, the user implements the above functions to gather information. Afterwards, this information is available to be used within Boolean predicates which are accessible within a QLang query.

==== Example: constraint has specific atom
In order to filter our queries for word equations, regex, or linear length constraint, we implement the following function in ``smtquery.smtcon.exprfun``:

```
class HasAtom(ExprFun):
    def __init__(self):
        super().__init__ ("HasAtom","0.0.1")
        
    def apply (self, expr, data):
        if expr.kind() not in data:
            data[expr.kind()] = 0
        data[expr.kind()]+=1
        return data

    def merge(self, expr, data):
        d_new = dict()
        for d in data:
            for k in set(d_new.keys()).union(set(d.keys())):
                if k in d_new and k in d:
                    d_new[k]+=d[k]
                elif k in d:
                    d_new[k] = d[k]
        return d_new
```

The apply-function essential counts occurrences of particular kind, while the merge functions joins the collected information of their children. Once this function is added, we register the "intel" within our intel-gatherer located in ``smtquery.intel.plugins.probes`` and modify the function ``Probes.intel()`` as following:

```
    def intels (self):
        return {
        	...
            "has" : (smtquery.smtcon.exprfun.HasAtom(),dict()),
            ...
        }
```
When querying benchmarks this addition now collects the information implemented in our ``HasAtom`` class and stores it for each used benchmark. Next, we define our predicate by simply adding a function to ``smtquery.intel.plugins.probes``. The actual implementation is done as following:

```
def hasKind(kind,smtfile):
    if kind in smtfile.Probes.get_intel()["has"]:
        return smtquery.qlang.predicates.Trool.TT
    else:
        return smtquery.qlang.predicates.Trool.FF
```

Lastly, we register this function within our lists of predicates, making it available with QLANG queries. We simply modify within ``smtquery.intel.plugins.probes`` the function ``Probes.predicates()`` as following:

```
    def predicates (self):
        return {
            ...
            "hasWEQ" : partial(hasKind,Kind.WEQ),
            "hasLinears" : partial(hasKind,Kind.LENGTH_CONSTRAINT),
            "hasRegex" : partial(hasKind,Kind.REGEX_CONSTRAINT),
            ...
        }
```
This allows using ``hasWEQ``, ``hasLinears``, and ``hasRegex`` with a custom query.


=== Fundamentals on defining apply-functions
The ``apply``-function, primarily allowing modifications of an AST, requires the implementation of a base-class defined within ``smtquery.apply``. We provide a name and the expected behaviour, making sure to return an internal SMT-LIB object. After the successful implementation, we register this new class within our ``PullExtractor`` by providing its name. Again, afterwards, the ``apply``-function is immediately usable within the query language.

==== Example: a dummy apply-function
In order to create a new apply-function we simply build a class within ``smtquery.apply`` having the following structure:

```
class DummyApply:
    @staticmethod
    def getName ():
        return "DummyApply"

    def __call__  (self,smtfile):
        return smtfile

def PullExtractor():
    return [DummyApply]
```

The class primarily consists of a ``getName`` function proving a name for our new function and has to be callable (``__call__``). Within the call we receive the current benchmark and odd to perform modifications according to our needs. It is important to return a potentially modified ``smtfile`` since the output is processed further within our tool. Secondly, we provide a ``PullExtractor`` function which immediately allows using the newly defined apply-function within a custom query.

=== Fundamentals on defining extractors
The extractor allows exporting potentially modified benchmarks in an own format. SMTQuery allows either printing the converted data directly to the terminal or redirecting it to a file using \texttt{smtquery.ui.Outputter}. To name a few examples, we might want to translate the benchmarks into a different format, export some plot, or obtain a modified SMT-LIB instance. To implement an extractor, we proceed similarly to the previously seen ``apply``-function and implement a simple class within ``smtquery.extract``. We provide a name and a function preforming the export based on our AST using the ``Outputter``. We again register our new extractor to the ``PullExtractor`` by simply providing its class name, allowing us to use it in the query language. 

==== Example: a dummy extractor
Similar to the definition of a new apply-function for a new extractor we simply provide a class in ``smtquery.extract`` being based on the following structure:

```
class DummyPrinter:
    @staticmethod
    def getName ():
        return "DummyExtract"

    def finalise(self,total):
        pass
        
    def __call__  (self,smtfile):
        with smtquery.ui.output.makePlainMessager () as mess:
            mess.message (smtfile.getName())


def PullExtractor():
    return [DummyPrinter]
```

The class primarily consists of a ``getName`` function proving a name for our new function, a ``finalise`` function which is called right after the extractor was used (e.g. to pass summary data), and has to be callable (``__call__``). Within the call we again receive the current benchmark. The return value is completely up to a users purpose. We might want to export a graph, a table, a picture, or anything else of interest. We do not restrict the output in any sense. Within the above example we simply print the SMT-LIB instance's name in our terminal. Last,we again provide a ``PullExtractor`` function which immediately allows using the newly defined extractor within a custom query.

=== Available Predicates, Functions, and Extractors
The tool is currently under heavily development. Stated today we offer the following predicates, functions and extractors which will be extended continuously. We plan to offer a shared platform to exchange custom implementations of the aforementioned tools.

==== Predicates 
To be used within the ``Where`` part of the query. All predicates can be combined using the common logic connectives, e.g. and, or, and not.

	- ``hasWEQ``:  filters to all instances which contain word equations. 
	- ``hasLinears``:  filters to all instances which contain linear length constraints.
	- ``hasRegex``:  filters to all instances which contain regular membership predicates.
	- ``isSimpleRegex``:  filters to all instances which are of the simple regular expression fragment (see _String theories involving regular membership predicates: From practice to theory and back_ by Berzish et. al.).
	- ``isSimRegexConcatenation``:  filters to all instances which are of the simple regular expression fragment with concatenation (see _String theories involving regular membership predicates: From practice to theory and back_ by Berzish et. al.).
	- ``isUpperBounded``:  filters to all instances where the syntax of the formula allows obtaining a length upper bound for each string variable.
	- ``isQuadratic``:  filters to all instances where each string variable is occurring at most twice.
	- ``isPatternMatching``:  filters to all instances which only contain word equations of the kind stem:[\mathsf{x} = \alpha] where stem:[\mathsf{x}] is a variable not occurring anywhere else in the present formula and stem:[\alpha] is a string (potentially containing variables other than stem:[\mathsf{x}]).
    - ``hasAtLeast5Variables`` : filters to all instances containing a least 5 string variables.
	- ``isSAT(s)``: 	filters all instances where stem:[s \in \{\text{CVC5},\text{Z3Str3},\text{Z3Seq}\}] declared satisfiable.
    - ``isUNSAT(s)``:     filters all instances where stem:[s \in \{\text{CVC5},\text{Z3Str3},\text{Z3Seq}\}] declared unsatisfiable.
    - ``hasValidModel(s)``:     filters all instances where stem:[s \in \{\text{CVC5},\text{Z3Str3},\text{Z3Seq}\}] returned SAT with a valid model.
    - ``isCorrect(s)``:     filters all instances where stem:[s \in \{\text{CVC5},\text{Z3Str3},\text{Z3Seq}\}] returned SAT with a valid model or UNSAT as the majority of used solvers.
    - ``isFaster(s1,s2)``:     filters all instances where stem:[s1,s2 \in \{\text{CVC5},\text{Z3Str3},\text{Z3Seq}\}] and stem:[s1] determined some result quicker than stem:[s2]. 

==== Functions
To be used within the ``Apply`` part of the query.

- ``Restrict2WEQ``: removes all other predicates than word equations.
- ``Restrict2Length``: removes all other predicates than linear length constraints.
- ``Restrict2RegEx``: removes all other predicates than regular expression membership queries.
- ``RenameVariables``: renames all variables to a standard format (i.e. ``str01``, ``int01``).
- ``DisjoinConstraints``: splits ``and``-concatenated boolean constraints into separate assertions.
- ``ReduceNegations``: shortens sequences of ``not``, keeping the original polarity.
- ``EqualsTrue``: simplifies constraints comparing boolean expressions to ``true``.

==== Extractors
To be used within the ``Extract`` part of the query.

- ``MatchingPie``:  exports result as a pie chart.
- ``CactusPlot``:  export result as a cactus plot.
- ``SMTPlot``:  exports the instances visualized as tree diagram.
- ``VarDepPlot``:  exports the dependency plots of all instances.
- ``ResultsTable``:  prints the summary results in terminal.
- ``SMTLib``:  exports the resulting instances as SMT-LIB files.
- ``Count``:  prints matching instances count and distribution.
- ``InstanceTable``:  prints the matching instances and solver's results.

All Extractors are currently outputting their data into a subfolder ``output``. Data obtained from a previously executed query will be overwritten. 

== Adding new Benchmarks and Solvers (and reinitialising the database)
We briefly overview adding new benchmarks and solvers to SMTQuery.

=== Adding new Benchmarks
New benchmarks following the SMT-LIB standard simply need to be placed into the folder ``data/smtfiles``. We require a certain folder structure when adding new benchmarks though: all benchmarks must be placed in a folder corresponding to the benchmarks' set name containing subfolders naming each individual track of the set. Within these subfolders we store our actual SMT-LIB files. E.g. the benchmark set ``kaluza`` has multiple tracks -- we create a parent folder ``kaluza`` which contains subfolders ``BigSAT``,``BigUNSAT``, ``SmallSAT``, and ``SmallUNSAT`` corresponding to each track, and furthermore containing the individual instances. Note, bechmark set and track folder names are restricted to alphanumeric characters.

Same goes for the newly obtained benchmarks when using the ``SMTLib`` extractor. The new files are placed within the output folder. Simply move them to ``data/smtfiles``. Note, stick to the previously explained structure of benchmark sets.

Once our new instances are placed in we execute ``bin/smtquery allocateNew`` to register the benchmarks within our database. Keep in mind that these instance do not have an attached solver's result. The result will be added by the time a query asking for a solver's answer is executed automatically or by running ``bin/smtquery updateResults``.

=== Adding new Solvers
To add a new solver being capable of parsing SMT-LIB we implement a new class in ``smtquery.solvers`` as following:

```
import smtquery.solvers.solver as solver

class Dummy(solver.Solver):
    def __init__(self,binarypath):
        super().__init__(binarypath)
        self._path = binarypath
        
    def getVersion (self):
        return "0.0.1"

    def getName (self):
        return "DummySolver"
    
    def preprocessSMTFile  (self, origsmt, newsmt):
        newsmt = origsmt

    def buildCMDList (self,smtfilepath):
        return [self._path,"command","line","arguments",smtfilepath]
``` 

The class provides a function ``getVersion`` and ``getName`` to return it's version respectively having the type string. Within the ``preprocessSMTFile`` function we are able to apply modifications to a passed on SMT file. For example some solvers require ``(get-model)`` in the end of each SMT-LIB instance in order to produce a model. The ``buildCMDList`` function allows adding additional parameters to our solver's call. ``self._path`` corresponds to the path of our executable and ``smtfilepath`` links to the actual instance.

Next, we modify ``data/conf.yml`` register the solver. We simply expand the solver adding

```
solvers:
  ...
  Dummy:
    binary: /usr/bin/dummy
```

Last, we add our new solver to the ``createSolver`` function in ``smtquery/solvers/__init__.py`` as shown.

```
def createSolver (name,binarypath):
    if name == "CVC5":
        return smtquery.solvers.cvc5.CVC5 (binarypath)
    elif name == "Z3Str3":
        return smtquery.solvers.z3.Z3 (binarypath,"Str3","z3str3")
    elif name == "Z3Seq":
        return smtquery.solvers.z3.Z3 (binarypath,"Seq","seq")
    elif name == "Dummy":
        return smtquery.solvers.dummy.Dummy (binarypath) 
    else:
        raise "Unknown Solver Instance"

```

Afterwards our solver is ready to be used in queries (e.g. ``isSAT(Dummy)``).

== Some Usage Examples

We present two examples inspired by the generic examples from our paper. We ran the queries using 114468 different SMT-LIB instances gathered in "ZaligVinder: A Generic Test Framework for String Solvers" by Kulczynski et. al. ranging over 19 different sets. These benchmarks were extracted both from real-world and from artificial scenarios. Some benchmarks based on real-world scenarios are related to, e.g., symbolic execution of string heavy programs (Kaluza, PyEx, LeetCode), software verification (Norn), sanitization (PISA), or to detection of software vulnerabilities caused by improper string manipulation (AppScan, JOACO, Stranger). Some artificially produced benchmarks are based either on theoretical insights (Sloth, Woorpje, Light Trau) or on fuzzing algorithms (BanditFuzz, StringFuzz). The running time were achieved on a server running Ubuntu 18.04.4 LTS with two AMD EPYC 7742 processors having a total of 128 cores and 2TB of memory and Python 3.8.

Executing the first query builds up the cached ASTs.

=== Generic Example 1 

Given a syntactically restricted subset of string constraints, determine instances belonging to this subset, and their distribution within benchmarks. 

We can give a concrete case of the problem stated in this generic example. We investigate the distribution of quadratic equations (a well-studied class of word equations, which can be easily solved using the so-called Nielsen transformations) in the benchmarks. 

- For each benchmark, determine all instances consisting of quadratic equations only (Execution time: 4.4 minutes (w/o cache), 63 seconds (w/ cache):

        Select Name From * Where isQuadratic

Ouput:
```
47796 out of 114468 instances:
--------------------------------------------------
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:f8fe93f6fc26b22dbc83eb3a70c2c7ea9d9471652e3f6fd9dad545d3.smt2']
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:d98348897af82d9f460a9dd25d44f01c1c0f7a4cbcf92bf018496499.smt2']
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:70cf7e1a30dec00f3fc7a3585f05eea9b3a4ebc40741bfaa28b11c37.smt2']
['PyEx_All:petercpyexdoccav17zzpymongoloads:de256d8520bc7ec82e56b67948fea8ababd17a407981ca49ef3d2d0a.smt2']
['PyEx_All:petercpyexdoccav17zzpymongoloads:c0a6b265268008b1ae333ba9df317140f224f16135f070e5e0933479.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:abf4e2818d2d2652a51de876c1211528daa6bf91c5246dba80a67b28.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:879a301f0920a166a05fd420094c091868774ec5f8697f112d132add.smt2']
['PyEx_All:petercpyexdoccav17tdrequestsurlauth:12a78106b3b0ab00b17765f83e8b876a8a8b9ac4ffb171a15fb6d4bd.smt2']
['PyEx_All:petercpyexdoccav17tdrequestsurlauth:0c3bb72822d747fde3315a253617212cec256b7e3235cd2f75ca0a5b.smt2']
...
```

- Count how many such instances are in each benchmark, and compute the ratio between the number of quadratic instances and the overall number of instances in each benchmark (e.g. for JOACO-Suite) (Execution time: 0.6 seconds).

        Extract Count From joacosuite Where isQuadratic

Ouput:
```
Total matching instances: 51 of 94 within the selected set (54.25531914893617%). 
```


Motivated by our paper from CAV 2021 (Berzish et. al.: An SMT Solver for Regular Expressions and Linear Arithmetic over String Length), we addressed the following concrete case of Example 1. We want to determine all instances containing regex-membership predicates, and their distribution within benchmarks. 

- For each benchmark, determine all instances containing regex-membership predicates (Execution time: 70 seconds):

    Select Name From * Where hasRegex

Output:

```
57257 out of 114468 instances:
--------------------------------------------------
['slothtests:sloth:norn-benchmark-9.smt2']
['slothtests:sloth:simple-cvc-smtlib.smt2']
['slothtests:sloth:escapeSequences-1a.smt2']
['slothtests:sloth:norn-benchmark-9e.smt2']
['slothtests:sloth:epsilon-3.smt2']
['slothtests:sloth:norn-benchmark-9j.smt2']
['slothtests:sloth:cvc_replace_4062.smt2']
...
```

- Count how many such instances are in each benchmark, and compute the ratio between the number of instances containing regex-membership predicates and the overall number of instances in each benchmark (e.g. for JOACO-Suite) (Execution time: 0.6 seconds).

    Extract Count From joacosuite Where hasRegex

Output:

```
Total matching instances: 76 of 94 within the selected set (80.85106382978724%).
```


=== Generic Example 2 

For a given string-solver, understand the properties of instances on which it performs particularly well, and on which it performs badly (also in comparison to other solvers).

We can give a concrete case related to the problem stated in this generic example. We would be interested in finding the set C of all the instances on which CVC5 provides a correct answer and Z3str3 either provides a wrong answer or is slower in providing the correct answer and the instances the set Z of all the instances on which Z3str3 provides a correct answer and CVC5 either provides a wrong answer or is slower in providing the correct answer. Then, for each of these sets, detect the number (and distribution) of instances which are non-quadratic and the number (and distribution) of instances containing regex-membership predicates. 

- Collect, for each instance, the answers given by all solvers included in our tool. The supposedly-correct answer for this instance is the one given by the majority of these solvers in UNSAT cases and indicated by a correct model in case of SAT instances. (Execution time: 17 minutes)
    
    Extract InstanceTable From * Where ((isCorrect(CVC5) and isCorrect(Z3Str3)) and isCorrect(Z3Seq)) 


Output:

```
Waiting for results ...
Instance                 Result CVC5      Time CVC5  Result Z3Seq      Time Z3Seq  Result Z3Str3      Time Z3Str3
-----------------------  -------------  -----------  --------------  ------------  ---------------  -------------
pisa:pisa:pisa-011.smt2  Satisfied       0.00897606  Satisfied          0.0259043  Satisfied            0.0344819
pisa:pisa:pisa-009.smt2  Satisfied       0.0191097   Satisfied          0.0276228  Satisfied            0.028013
pisa:pisa:pisa-010.smt2  Satisfied       0.0167181   Satisfied          0.0258694  Satisfied            0.0266274
pisa:pisa:pisa-002.smt2  Satisfied       0.0235912   Satisfied          0.116755   Satisfied            0.0386019
pisa:pisa:pisa-000.smt2  Satisfied       0.0695572   Satisfied          0.0426866  Satisfied            0.0492182
...
```

- Select for CVC5 all instances where CVC5 gives the right answer and either Z3str3 gives the wrong answer or it gives the right answer slower (Execution Time: 15 minutes).

    Select Name From * Where ((isCorrect(CVC5) and (not isCorrect(Z3Str3))) or (isCorrect(Z3Str3) and isFaster(CVC5,Z3Str3)))

Output:

```
94676 out of 114468 instances:
--------------------------------------------------
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:f8fe93f6fc26b22dbc83eb3a70c2c7ea9d9471652e3f6fd9dad545d3.smt2']
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:d98348897af82d9f460a9dd25d44f01c1c0f7a4cbcf92bf018496499.smt2']
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:70cf7e1a30dec00f3fc7a3585f05eea9b3a4ebc40741bfaa28b11c37.smt2']
['PyEx_All:petercpyexdoccav17zzpymongobsonencode:1931f11279d92eaaa4b629dd48a91867ce21bb72eca357460833e9ae.smt2']
['PyEx_All:petercpyexdoccav17zzpymongoloads:de256d8520bc7ec82e56b67948fea8ababd17a407981ca49ef3d2d0a.smt2']
['PyEx_All:petercpyexdoccav17zzpymongoloads:c0a6b265268008b1ae333ba9df317140f224f16135f070e5e0933479.smt2']
...
```


- Count how many of the instances computed in step 2 are quadratic and how many contain regex-membership predicates. (Execution time: 15 minutes each)

    Extract Count From * Where (((isCorrect(CVC5) and (not isCorrect(Z3Str3))) or (isCorrect(Z3Str3) and isFaster(CVC5,Z3Str3))) and isQuadratic)

    Extract Count From * Where (((isCorrect(CVC5) and (not isCorrect(Z3Str3))) or (isCorrect(Z3Str3) and isFaster(CVC5,Z3Str3))) and hasRegex)

Output:

```
Total matching instances: 44342 of 114468 within the selected set (38.73%).
```

and

```
Total matching instances: 47070 of 114468 within the selected set (41.12%).
```



- Select for Z3str3 all instances where Z3str3 gives the right answer and either CVC5 gives the wrong answer or it gives the right answer slower (Execution time: 16 minutes).

    Select Name From * Where ((isCorrect(Z3Str3) and (not isCorrect(CVC5))) or (isCorrect(CVC5) and isFaster(Z3Str3,CVC5)))

Output:

```
16325 out of 114468 instances:
--------------------------------------------------
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:03f1fb5477c155feb31e2186df2c40228206c726485cd61c56d2df7a.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:0cfb88e6752121866d7a9a1277b536fd50498ebf430f7de856b4934f.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:11a23f469feb0d987b6beb1cd5472757735f0d1c6110fb47842c8877.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:1af7511226dbc3e447f4c0283755babdd8001bf855d272967dc8f6e7.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:769e7deec41c433bfaaed7fec2e77675925aea46fe3eb60fcd41002f.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:76bbc89ecb64b905ec6695cf918734d7d95e189038848afce3e162ab.smt2']
['PyEx_All:petercpyexdoccav17zzhttplib2requestheaders:1c0bb414ca244d8c2ee162800243df6ac19c13b72080ae3c70b8b0f2.smt2']
...
```

- Count how many of the instances computed in step 4 are quadratic and how many contain regex-membership predicates (Execution time: 17 minutes each).

    Extract Count From * Where (((isCorrect(Z3Str3) and (not isCorrect(CVC5))) or (isCorrect(CVC5) and isFaster(Z3Str3,CVC5))) and isQuadratic)

    Extract Count From * Where (((isCorrect(Z3Str3) and (not isCorrect(CVC5))) or (isCorrect(CVC5) and isFaster(Z3Str3,CVC5))) and hasRegex)

Output:

```
Total matching instances: 3149 of 114468 within the selected set (2.75%)
```

and

```
Total matching instances: 9189 of 114468 within the selected set (8.02%).
```


